Bandit algorithms to emulate human decision making using probabilistic distortions

Motivated by models of human decision making proposed to explain commonly observed deviations from conventional expected value preferences, we formulate two stochastic multi-armed bandit problems with distorted probabilities on the reward distributions: the classic $K$-armed bandit and the linearly parameterized bandit settings. We consider the aforementioned problems in the regret minimization as well as best arm identification framework for multi-armed bandits. For the regret minimization setting in $K$-armed as well as linear bandit problems, we propose algorithms that are inspired by Upper Confidence Bound (UCB) algorithms, incorporate reward distortions, and exhibit sublinear regret. For the $K$-armed bandit setting, we derive an upper bound on the expected regret for our proposed algorithm, and then we prove a matching lower bound to establish the order-optimality of our algorithm. For the linearly parameterized setting, our algorithm achieves a regret upper bound that is of the same order as that of regular linear bandit algorithm called Optimism in the Face of Uncertainty Linear (OFUL) bandit algorithm, and unlike OFUL, our algorithm handles distortions and an arm-dependent noise model. For the best arm identification problem in the $K$-armed bandit setting, we propose algorithms, derive guarantees on their performance, and also show that these algorithms are order optimal by proving matching fundamental limits on performance. For best arm identification in linear bandits, we propose an algorithm and establish sample complexity guarantees. Finally, we present simulation experiments which demonstrate the advantages resulting from using distortion-aware learning algorithms in a vehicular traffic routing application.

==> karmed-UCB-Setting1.txt <==
X,Y,Y_error
100,182.883,1.686881
400,771.906,5.963285
700,1423.026,6.628379
1000,2058.259,10.252478
1300,2746.920,14.272596
1600,3426.407,15.355964
1900,4119.891,20.191065
2200,4855.066,20.853741
2500,5591.859,20.712657
2800,6348.688,25.103330
3100,7037.316,26.501475
3400,7816.305,28.798764
3700,8600.287,30.334245
4000,9367.167,33.696964
4300,10156.849,30.902787
4600,10900.152,31.622137
4900,11793.823,38.843871
5200,12486.296,40.680280
5500,13338.209,34.625210
5800,14132.883,39.504782
6100,14971.911,41.540631
6400,15789.825,38.176574
6700,16515.656,36.894328
7000,17344.431,46.576089
7300,18240.901,50.188257
7600,19098.987,49.851427
7900,19807.313,49.873902
8200,20752.320,44.339382
8500,21665.015,43.937887
8800,22415.536,45.315988
9100,23284.921,47.403920
9400,24036.151,50.733260
9700,25051.789,53.238644
10000,25817.050,57.410612
10300,26714.937,53.532057
10600,27502.056,52.020664
10900,28406.284,47.903048
11200,29318.506,50.507092
11500,30176.727,56.009854
11800,30921.481,60.901021
12100,31917.825,54.889986
12400,32801.849,51.280593
12700,33577.432,56.374357
13000,34429.446,62.891691
13300,35362.446,62.109904
13600,36271.632,63.379649
13900,37069.376,57.935673
14200,38024.232,65.138095
14500,38850.814,65.077157
14800,39802.231,63.907277
15100,40723.357,62.045543
15400,41559.485,71.136173
15700,42560.248,54.237501
16000,43398.905,70.344565
16300,44331.365,64.218615
16600,45259.036,60.256006
16900,46033.809,66.615239
17200,46950.517,60.975548
17500,47888.509,63.861630
17800,48679.945,62.993595
18100,49707.186,71.781196
18400,50613.640,68.427190
18700,51501.981,71.949435
19000,52404.995,71.385213
19300,53242.843,72.749266
19600,54201.950,70.131693
19900,55199.744,62.917424
20200,55999.140,66.808301
20500,57020.613,67.190439
20800,57782.772,70.613790
21100,58727.003,67.071276
21400,59622.327,85.478040
21700,60540.418,72.060904
22000,61472.912,69.844090
22300,62360.477,77.358407
22600,63297.356,65.582481
22900,64116.214,77.360969
23200,65229.162,70.641463
23500,66153.156,63.203971
23800,67051.515,56.123409
24100,68000.166,74.405986
24400,69006.595,80.889047
24700,69804.372,68.149702
25000,70715.178,73.205999
25300,71689.935,70.554507
25600,72658.992,68.440851
25900,73537.720,74.472510
26200,74417.427,71.839738
26500,75347.290,69.521580
26800,76295.940,74.593402
27100,77311.645,79.481774
27400,78078.053,76.526113
27700,78942.750,81.312433
28000,79942.703,72.469120
28300,81002.156,87.188954
28600,81900.347,71.224804
28900,82768.248,77.198915
29200,83722.531,79.794878
29500,84638.902,71.296933
29800,85564.346,78.086452
30100,86402.397,78.592658
30400,87489.002,86.019084
30700,88477.048,74.914806
31000,89388.461,66.884211
31300,90429.261,71.430776
31600,91328.126,81.547944
31900,92111.265,79.881373
32200,93120.595,84.696063
32500,94183.893,73.896908
32800,95023.022,77.234732
33100,95883.031,90.401394
33400,96877.891,82.531523
33700,97748.727,75.374719
34000,98761.868,84.356560
34300,99631.490,79.662374
34600,100658.123,72.037599
34900,101650.319,71.699365
35200,102519.367,79.087785
35500,103546.439,74.381576
35800,104435.455,82.419163
36100,105422.389,72.068586
36400,106345.742,72.106225
36700,107287.916,71.826536
37000,108264.427,81.620629
37300,109222.387,77.575335
37600,110130.696,76.856293
37900,110988.512,81.191347
38200,111927.077,84.469445
38500,113017.696,81.583419
38800,113890.421,80.368858
39100,114976.385,81.273220
39400,116017.084,70.085721
39700,116706.487,77.762625
40000,117563.696,75.057995
40300,118575.961,82.272799
40600,119630.691,87.783546
40900,120503.348,80.425867
41200,121443.364,79.182109
41500,122399.502,81.177370
41800,123410.384,75.287026
42100,124259.835,79.951445
42400,125324.381,81.114568
42700,126347.034,75.195859
43000,127256.052,78.098107
43300,128188.411,86.811835
43600,129143.908,85.951264
43900,130020.343,91.580666
44200,130964.811,83.789461
44500,132054.047,73.734372
44800,133044.050,85.357744
45100,133994.960,81.620236
45400,134993.295,87.409784
45700,135868.954,92.029603
46000,136700.629,79.024350
46300,137873.819,86.933308
46600,138564.571,80.299710
46900,139708.449,89.704417
47200,140751.307,81.549405
47500,141544.767,85.126623
47800,142544.012,85.714214
48100,143577.863,81.561248
48400,144578.896,92.955077
48700,145518.136,86.654236
49000,146600.120,81.600754
49300,147505.293,79.952457
49600,148325.972,88.383361
49900,149317.122,88.541433


==> karmed-UCB-Setting2.txt <==
X,Y,Y_error
100,90.755,0.371582
400,366.580,1.337322
700,644.402,2.295710
1000,928.249,3.482213
1300,1212.365,3.465712
1600,1494.629,4.603227
1900,1781.336,6.028665
2200,2064.427,5.644464
2500,2341.206,7.593497
2800,2613.470,8.172634
3100,2939.313,9.226002
3400,3207.099,9.711916
3700,3495.927,12.574419
4000,3798.137,11.671802
4300,4093.279,12.061682
4600,4368.457,12.988263
4900,4669.894,13.767963
5200,4939.370,14.494147
5500,5241.346,16.872034
5800,5523.898,16.619861
6100,5839.993,17.663385
6400,6156.609,17.210017
6700,6438.945,19.538467
7000,6736.029,18.079077
7300,7043.221,18.000757
7600,7336.511,19.774061
7900,7609.170,24.062996
8200,7925.967,22.987252
8500,8242.367,24.402554
8800,8550.494,22.123994
9100,8837.057,26.505120
9400,9106.408,24.259898
9700,9438.887,23.674108
10000,9737.392,26.968270
10300,10011.653,25.131069
10600,10343.215,26.624300
10900,10647.799,28.085943
11200,10905.333,27.698327
11500,11156.015,31.176055
11800,11524.645,29.845084
12100,11842.323,31.469724
12400,12158.723,35.546573
12700,12488.325,36.371737
13000,12718.359,34.381607
13300,13108.554,36.489271
13600,13363.247,37.799281
13900,13744.161,38.076713
14200,14021.911,37.070276
14500,14274.103,40.061203
14800,14648.273,39.014243
15100,14929.260,38.178210
15400,15225.085,38.416236
15700,15427.584,41.488824
16000,15867.563,42.625336
16300,16112.507,37.838624
16600,16453.368,42.511958
16900,16725.866,45.048820
17200,17029.065,48.154754
17500,17383.577,46.513656
17800,17631.632,40.154019
18100,18007.277,45.469476
18400,18329.739,49.223624
18700,18586.967,50.707462
19000,18910.274,54.023766
19300,19237.304,50.131695
19600,19603.309,51.031453
19900,19870.411,50.128788
20200,20183.826,56.525429
20500,20450.892,59.090242
20800,20718.498,59.899612
21100,21153.909,53.512105
21400,21430.399,59.736969
21700,21741.494,57.744992
22000,22177.696,50.480711
22300,22438.683,60.965589
22600,22787.404,57.776776
22900,23062.690,55.533639
23200,23148.228,59.479659
23500,23613.423,59.968450
23800,23958.816,64.463745
24100,24429.244,56.026958
24400,24602.696,71.137491
24700,24955.913,57.852540
25000,25133.915,63.551553
25300,25587.671,66.722245
25600,25852.687,66.460031
25900,26254.770,60.752382
26200,26457.862,64.853850
26500,26753.292,72.716422
26800,27170.753,63.899940
27100,27457.999,73.160308
27400,27808.734,62.737897
27700,28199.954,78.902286
28000,28512.326,70.529139
28300,28767.522,72.161444
28600,29099.012,75.867849
28900,29470.034,70.986830
29200,29679.295,66.710392
29500,30026.955,76.530179
29800,30261.287,71.546877
30100,30677.795,73.830730
30400,30942.541,66.830735
30700,31256.226,81.445505
31000,31708.957,94.063382
31300,31934.027,78.005480
31600,32126.490,66.648824
31900,32635.568,89.756904
32200,33004.289,81.321889
32500,33152.561,85.065675
32800,33680.489,79.765383
33100,33874.192,79.789794
33400,34178.039,72.258933
33700,34423.289,85.209783
34000,34870.606,91.102247
34300,35172.726,85.018020
34600,35450.386,84.736481
34900,35804.952,85.814136
35200,36297.250,96.026983
35500,36544.443,87.546952
35800,36880.429,89.697555
36100,37210.463,95.544176
36400,37384.958,96.538115
36700,37825.045,94.243323
37000,38111.949,97.724588
37300,38483.979,86.036325
37600,38822.196,93.710249
37900,39145.179,92.444708
38200,39412.659,101.521912
38500,39929.957,84.384557
38800,40074.920,91.074310
39100,40336.789,95.111399
39400,40668.171,88.323729
39700,41053.564,84.352058
40000,41293.113,99.651775
40300,41696.293,99.662706
40600,42184.869,103.295250
40900,42216.919,102.610461
41200,42675.908,95.674559
41500,43104.250,90.310360
41800,43385.237,101.850258
42100,43709.965,100.657517
42400,44014.549,114.512047
42700,44264.817,103.593011
43000,44857.529,87.975695
43300,44773.213,102.124887
43600,45297.525,100.124112
43900,45580.095,112.998225
44200,46161.908,119.788164
44500,46175.397,114.996533
44800,46597.929,118.000698
45100,46895.679,103.761280
45400,47506.664,103.057711
45700,47663.335,121.444387
46000,47972.847,98.872897
46300,48233.673,121.389685
46600,48624.659,126.444791
46900,48782.230,108.063074
47200,49139.116,127.862776
47500,49438.970,110.246889
47800,50035.098,117.742519
48100,50279.503,109.641514
48400,50675.795,122.323049
48700,51147.230,111.825632
49000,51159.856,125.673070
49300,51836.434,121.148396
49600,52132.673,103.866232
49900,52353.157,113.934683


==> karmed-WUCB-Setting1.txt <==
X,Y,Y_error
100,93.263,5.439889
400,242.146,15.125341
700,366.440,23.549023
1000,483.112,27.174484
1300,562.309,34.419305
1600,618.368,41.127529
1900,721.919,41.305965
2200,749.678,45.183331
2500,807.356,51.810439
2800,879.639,49.973737
3100,1024.880,59.250105
3400,1082.760,57.774797
3700,1032.334,60.567936
4000,1154.200,56.151432
4300,1185.197,59.351449
4600,1421.947,66.011089
4900,1384.338,74.248946
5200,1307.636,64.070813
5500,1474.599,65.926310
5800,1547.489,70.838489
6100,1432.639,76.129167
6400,1595.250,79.957806
6700,1373.848,87.839789
7000,1643.754,69.536201
7300,1665.847,80.945736
7600,1734.824,78.980562
7900,1541.283,96.434716
8200,1756.310,87.800896
8500,1785.351,80.043266
8800,1516.188,87.083790
9100,1800.732,97.689478
9400,1879.896,94.737596
9700,1945.635,96.425274
10000,1826.569,104.671111
10300,1990.226,90.065603
10600,2091.517,86.352788
10900,2028.948,85.663232
11200,2098.533,96.009103
11500,2137.558,93.462633
11800,2085.108,115.587705
12100,2267.485,113.048954
12400,2091.011,109.615995
12700,2073.707,120.355876
13000,2313.594,110.646291
13300,2245.122,117.864102
13600,2050.232,117.524486
13900,2315.854,108.600756
14200,2419.505,112.091878
14500,2181.778,116.909665
14800,2357.375,112.878648
15100,2374.442,130.664988
15400,2346.244,128.293150
15700,2401.392,130.213530
16000,2649.003,113.764699
16300,2377.444,114.859094
16600,2588.087,96.764005
16900,2507.000,122.135065
17200,2511.217,129.414740
17500,2665.126,117.819134
17800,2521.302,128.583013
18100,2690.288,114.422920
18400,2838.868,131.102474
18700,2921.236,121.553655
19000,2735.081,127.876035
19300,2760.041,123.460005
19600,2668.060,136.955841
19900,2792.894,125.965459
20200,2656.761,133.631348
20500,2601.275,138.981527
20800,2771.374,123.205889
21100,2749.045,137.548633
21400,2719.903,129.337208
21700,2800.382,125.330902
22000,2855.092,137.336829
22300,2879.175,147.917190
22600,3041.955,116.533039
22900,2879.917,130.007064
23200,2840.048,141.523354
23500,2936.988,142.357938
23800,2859.240,139.236404
24100,2766.382,149.841412
24400,3149.013,142.329999
24700,2916.480,154.656297
25000,2807.600,152.449063
25300,3060.068,149.469350
25600,3262.851,144.242677
25900,2948.253,148.886718
26200,3033.893,139.564962
26500,2865.211,151.840178
26800,3162.876,127.645522
27100,3427.284,127.358525
27400,3319.416,139.811911
27700,3175.154,161.705044
28000,3460.238,115.824419
28300,3267.911,144.907872
28600,3234.316,162.927178
28900,3132.384,149.639328
29200,3184.531,135.339598
29500,3346.737,150.971353
29800,3139.940,144.212928
30100,3119.769,165.664382
30400,3414.298,157.033223
30700,3556.098,156.036413
31000,3435.818,149.219792
31300,3135.420,166.839759
31600,3426.812,176.945573
31900,3287.002,149.339703
32200,3768.663,154.293415
32500,3364.378,160.504522
32800,3604.163,149.557653
33100,3464.083,153.141196
33400,3492.180,160.405935
33700,3468.198,148.999532
34000,3399.288,169.372772
34300,3360.904,171.867758
34600,3641.637,165.988555
34900,3592.560,159.263446
35200,3444.857,187.173081
35500,3562.911,151.770669
35800,3388.663,170.771730
36100,3669.734,182.754422
36400,3530.902,167.356041
36700,3794.939,182.370869
37000,3684.406,160.646371
37300,3575.560,153.200887
37600,3825.700,149.410925
37900,3795.343,172.691366
38200,3762.322,172.591994
38500,3625.244,181.300941
38800,3523.313,160.958810
39100,3780.030,194.904065
39400,3717.428,173.754564
39700,3738.981,163.709445
40000,3945.002,144.328976
40300,3771.361,185.446497
40600,4012.192,146.385525
40900,3751.090,164.799087
41200,3836.224,199.512614
41500,3699.011,188.564933
41800,3861.757,178.754633
42100,3504.525,193.120219
42400,4002.849,202.161892
42700,3708.995,173.086475
43000,3767.820,176.380939
43300,4233.898,148.275763
43600,4146.909,132.159800
43900,4208.567,124.549966
44200,3965.072,130.582215
44500,4390.371,125.649270
44800,4120.161,138.442723
45100,4391.450,129.598307
45400,4462.316,156.584805
45700,4404.976,134.968738
46000,4216.426,133.645749
46300,4302.842,140.751600
46600,4411.216,135.582825
46900,4422.785,148.926359
47200,4395.295,137.236072
47500,4424.505,135.005388
47800,4423.763,158.047466
48100,4425.753,147.069627
48400,4434.017,124.772707
48700,4678.389,134.470470
49000,4634.810,147.784942
49300,4200.033,163.840978
49600,4550.283,149.826569
49900,4493.651,151.704633


==> karmed-WUCB-Setting2.txt <==
X,Y,Y_error
100,96.204,5.513334
400,314.746,22.254019
700,542.802,40.561454
1000,680.894,53.845467
1300,907.170,69.114359
1600,930.011,86.374367
1900,1330.134,94.034810
2200,1506.572,122.557089
2500,1644.772,129.075396
2800,1676.480,131.197493
3100,1834.861,144.094916
3400,2132.286,169.912684
3700,2292.051,171.466097
4000,2437.464,169.522348
4300,2750.771,210.389150
4600,2468.687,203.325751
4900,2835.051,215.587560
5200,2997.892,238.796525
5500,3321.666,247.783259
5800,3306.486,239.448854
6100,3272.098,263.598130
6400,3863.641,282.223183
6700,3865.079,274.339864
7000,3899.090,298.229034
7300,4096.840,322.965403
7600,4356.011,323.996436
7900,3984.053,309.429626
8200,4550.164,351.761814
8500,5529.689,341.641073
8800,4923.974,408.055775
9100,4697.196,399.795613
9400,5261.742,378.948701
9700,5704.382,382.146504
10000,6170.962,413.592767
10300,6171.213,398.341923
10600,6224.343,468.347938
10900,5284.457,393.748015
11200,5748.357,512.527647
11500,6681.012,506.436321
11800,7677.299,530.164930
12100,6992.179,468.637216
12400,6268.695,533.371455
12700,7287.338,552.036222
13000,7073.131,557.324734
13300,6852.593,449.823870
13600,8093.124,578.651995
13900,7225.073,531.879063
14200,6925.399,587.784016
14500,8401.107,505.556773
14800,8031.631,590.598514
15100,8353.410,628.504634
15400,8175.461,579.242815
15700,9620.972,642.721999
16000,8873.118,711.006217
16300,8377.366,726.552708
16600,10132.623,643.946282
16900,8728.982,605.463324
17200,10224.637,742.620027
17500,10410.121,701.196661
17800,10225.176,854.692002
18100,10230.050,841.429380
18400,9448.923,719.456445
18700,10100.879,777.843587
19000,11295.834,837.636933
19300,11472.343,757.108609
19600,10568.555,728.064736
19900,10881.017,762.851773
20200,12044.947,860.959497
20500,13060.065,744.968905
20800,11458.746,802.686903
21100,12078.382,922.200630
21400,13021.109,844.472155
21700,12770.643,866.880070
22000,11725.489,730.290082
22300,11850.650,799.979267
22600,13643.227,838.655295
22900,13257.744,969.787134
23200,13439.775,905.518543
23500,12970.318,998.849056
23800,14120.130,890.559564
24100,12861.236,784.838886
24400,12320.682,881.043012
24700,14026.659,931.797830
25000,14386.566,847.972960
25300,13113.860,939.503298
25600,12283.830,982.872758
25900,14643.867,983.658991
26200,13261.413,943.801028
26500,15335.121,877.529036
26800,17035.684,1151.920150
27100,14789.387,932.251864
27400,15000.051,978.858745
27700,16229.952,1096.268462
28000,14814.261,1022.786021
28300,13940.167,810.242026
28600,14588.094,999.554912
28900,15180.535,1018.843271
29200,16398.926,965.798281
29500,13329.254,877.254504
29800,16264.844,1087.723601
30100,16589.590,1191.654466
30400,17129.352,1031.826360
30700,16236.877,976.603296
31000,18023.140,1133.934993
31300,15502.116,1052.717034
31600,17417.318,1169.883716
31900,17725.067,1296.021466
32200,17014.802,1320.574481
32500,20465.838,1282.485866
32800,19030.507,1316.236056
33100,18634.179,1393.222139
33400,19327.789,1233.206555
33700,18456.644,1480.777419
34000,18593.532,1222.797522
34300,17957.745,1171.438489
34600,18863.260,1212.619633
34900,19125.111,1214.429905
35200,19106.352,1131.757577
35500,17229.081,1248.575249
35800,16751.765,1130.396160
36100,20406.576,1585.119653
36400,19802.174,1206.926773
36700,20373.842,1153.650397
37000,19304.120,1473.492013
37300,20285.768,1312.075667
37600,19696.887,1247.716302
37900,19889.386,1284.445686
38200,21116.049,1267.250080
38500,22907.960,1602.947847
38800,21052.578,1578.026830
39100,21529.409,1495.647389
39400,19890.627,1287.340827
39700,20385.461,1369.939330
40000,18809.034,1593.576298
40300,23057.995,1552.507206
40600,23969.733,1427.065347
40900,22996.629,1594.564208
41200,22239.062,1106.124204
41500,24894.421,1611.028009
41800,21331.066,1238.634182
42100,21183.621,1188.624158
42400,22517.100,1731.451334
42700,22778.771,1095.701067
43000,21286.588,1499.906655
43300,23117.545,1274.253837
43600,21237.955,1393.782974
43900,24197.519,1491.434884
44200,22608.610,1573.682361
44500,28935.542,1721.139923
44800,26147.289,1796.916920
45100,23004.884,1327.656331
45400,22759.041,1284.784068
45700,25151.847,1781.567612
46000,23480.061,1417.986875
46300,28081.088,1697.562911
46600,26340.723,1398.953192
46900,26185.760,1736.600444
47200,27980.693,1902.071795
47500,23648.746,1346.527674
47800,25128.699,1672.043476
48100,26090.779,1740.604559
48400,24678.955,1697.629893
48700,26681.889,1509.434529
49000,24028.959,1267.393081
49300,29852.172,2041.884840
49600,25673.534,1718.452730
49900,27009.477,1513.120127


==> results/expected_sample_complexity_CPTLUCB_delta.txt <==
151300 0.1
154610 0.05
160620 0.01
167340 0.001
175470 0.0001


==> results/expected_sample_complexity_CPTLUCB_proberror.txt <==
151300 0
154610 0
160620 0
167340 0
175470 0


==> results/expected_sample_complexity_LUCB_delta.txt <==
286250 0.1
288530 0.05
298890 0.01
312270 0.001
323400 0.0001


==> results/expected_sample_complexity_LUCB_proberror.txt <==
286250 1
288530 1
298890 1
312270 1
323400 1


==> results/karmed-UCB-Setting1.txt <==
X,Y,Y_error
100,182.883,1.686881
400,771.906,5.963285
700,1423.026,6.628379
1000,2058.259,10.252478
1300,2746.920,14.272596
1600,3426.407,15.355964
1900,4119.891,20.191065
2200,4855.066,20.853741
2500,5591.859,20.712657
2800,6348.688,25.103330
3100,7037.316,26.501475
3400,7816.305,28.798764
3700,8600.287,30.334245
4000,9367.167,33.696964
4300,10156.849,30.902787
4600,10900.152,31.622137
4900,11793.823,38.843871
5200,12486.296,40.680280
5500,13338.209,34.625210
5800,14132.883,39.504782
6100,14971.911,41.540631
6400,15789.825,38.176574
6700,16515.656,36.894328
7000,17344.431,46.576089
7300,18240.901,50.188257
7600,19098.987,49.851427
7900,19807.313,49.873902
8200,20752.320,44.339382
8500,21665.015,43.937887
8800,22415.536,45.315988
9100,23284.921,47.403920
9400,24036.151,50.733260
9700,25051.789,53.238644
10000,25817.050,57.410612
10300,26714.937,53.532057
10600,27502.056,52.020664
10900,28406.284,47.903048
11200,29318.506,50.507092
11500,30176.727,56.009854
11800,30921.481,60.901021
12100,31917.825,54.889986
12400,32801.849,51.280593
12700,33577.432,56.374357
13000,34429.446,62.891691
13300,35362.446,62.109904
13600,36271.632,63.379649
13900,37069.376,57.935673
14200,38024.232,65.138095
14500,38850.814,65.077157
14800,39802.231,63.907277
15100,40723.357,62.045543
15400,41559.485,71.136173
15700,42560.248,54.237501
16000,43398.905,70.344565
16300,44331.365,64.218615
16600,45259.036,60.256006
16900,46033.809,66.615239
17200,46950.517,60.975548
17500,47888.509,63.861630
17800,48679.945,62.993595
18100,49707.186,71.781196
18400,50613.640,68.427190
18700,51501.981,71.949435
19000,52404.995,71.385213
19300,53242.843,72.749266
19600,54201.950,70.131693
19900,55199.744,62.917424
20200,55999.140,66.808301
20500,57020.613,67.190439
20800,57782.772,70.613790
21100,58727.003,67.071276
21400,59622.327,85.478040
21700,60540.418,72.060904
22000,61472.912,69.844090
22300,62360.477,77.358407
22600,63297.356,65.582481
22900,64116.214,77.360969
23200,65229.162,70.641463
23500,66153.156,63.203971
23800,67051.515,56.123409
24100,68000.166,74.405986
24400,69006.595,80.889047
24700,69804.372,68.149702
25000,70715.178,73.205999
25300,71689.935,70.554507
25600,72658.992,68.440851
25900,73537.720,74.472510
26200,74417.427,71.839738
26500,75347.290,69.521580
26800,76295.940,74.593402
27100,77311.645,79.481774
27400,78078.053,76.526113
27700,78942.750,81.312433
28000,79942.703,72.469120
28300,81002.156,87.188954
28600,81900.347,71.224804
28900,82768.248,77.198915
29200,83722.531,79.794878
29500,84638.902,71.296933
29800,85564.346,78.086452
30100,86402.397,78.592658
30400,87489.002,86.019084
30700,88477.048,74.914806
31000,89388.461,66.884211
31300,90429.261,71.430776
31600,91328.126,81.547944
31900,92111.265,79.881373
32200,93120.595,84.696063
32500,94183.893,73.896908
32800,95023.022,77.234732
33100,95883.031,90.401394
33400,96877.891,82.531523
33700,97748.727,75.374719
34000,98761.868,84.356560
34300,99631.490,79.662374
34600,100658.123,72.037599
34900,101650.319,71.699365
35200,102519.367,79.087785
35500,103546.439,74.381576
35800,104435.455,82.419163
36100,105422.389,72.068586
36400,106345.742,72.106225
36700,107287.916,71.826536
37000,108264.427,81.620629
37300,109222.387,77.575335
37600,110130.696,76.856293
37900,110988.512,81.191347
38200,111927.077,84.469445
38500,113017.696,81.583419
38800,113890.421,80.368858
39100,114976.385,81.273220
39400,116017.084,70.085721
39700,116706.487,77.762625
40000,117563.696,75.057995
40300,118575.961,82.272799
40600,119630.691,87.783546
40900,120503.348,80.425867
41200,121443.364,79.182109
41500,122399.502,81.177370
41800,123410.384,75.287026
42100,124259.835,79.951445
42400,125324.381,81.114568
42700,126347.034,75.195859
43000,127256.052,78.098107
43300,128188.411,86.811835
43600,129143.908,85.951264
43900,130020.343,91.580666
44200,130964.811,83.789461
44500,132054.047,73.734372
44800,133044.050,85.357744
45100,133994.960,81.620236
45400,134993.295,87.409784
45700,135868.954,92.029603
46000,136700.629,79.024350
46300,137873.819,86.933308
46600,138564.571,80.299710
46900,139708.449,89.704417
47200,140751.307,81.549405
47500,141544.767,85.126623
47800,142544.012,85.714214
48100,143577.863,81.561248
48400,144578.896,92.955077
48700,145518.136,86.654236
49000,146600.120,81.600754
49300,147505.293,79.952457
49600,148325.972,88.383361
49900,149317.122,88.541433


==> results/karmed-UCB-Setting2.txt <==
X,Y,Y_error
100,90.755,0.371582
400,366.580,1.337322
700,644.402,2.295710
1000,928.249,3.482213
1300,1212.365,3.465712
1600,1494.629,4.603227
1900,1781.336,6.028665
2200,2064.427,5.644464
2500,2341.206,7.593497
2800,2613.470,8.172634
3100,2939.313,9.226002
3400,3207.099,9.711916
3700,3495.927,12.574419
4000,3798.137,11.671802
4300,4093.279,12.061682
4600,4368.457,12.988263
4900,4669.894,13.767963
5200,4939.370,14.494147
5500,5241.346,16.872034
5800,5523.898,16.619861
6100,5839.993,17.663385
6400,6156.609,17.210017
6700,6438.945,19.538467
7000,6736.029,18.079077
7300,7043.221,18.000757
7600,7336.511,19.774061
7900,7609.170,24.062996
8200,7925.967,22.987252
8500,8242.367,24.402554
8800,8550.494,22.123994
9100,8837.057,26.505120
9400,9106.408,24.259898
9700,9438.887,23.674108
10000,9737.392,26.968270
10300,10011.653,25.131069
10600,10343.215,26.624300
10900,10647.799,28.085943
11200,10905.333,27.698327
11500,11156.015,31.176055
11800,11524.645,29.845084
12100,11842.323,31.469724
12400,12158.723,35.546573
12700,12488.325,36.371737
13000,12718.359,34.381607
13300,13108.554,36.489271
13600,13363.247,37.799281
13900,13744.161,38.076713
14200,14021.911,37.070276
14500,14274.103,40.061203
14800,14648.273,39.014243
15100,14929.260,38.178210
15400,15225.085,38.416236
15700,15427.584,41.488824
16000,15867.563,42.625336
16300,16112.507,37.838624
16600,16453.368,42.511958
16900,16725.866,45.048820
17200,17029.065,48.154754
17500,17383.577,46.513656
17800,17631.632,40.154019
18100,18007.277,45.469476
18400,18329.739,49.223624
18700,18586.967,50.707462
19000,18910.274,54.023766
19300,19237.304,50.131695
19600,19603.309,51.031453
19900,19870.411,50.128788
20200,20183.826,56.525429
20500,20450.892,59.090242
20800,20718.498,59.899612
21100,21153.909,53.512105
21400,21430.399,59.736969
21700,21741.494,57.744992
22000,22177.696,50.480711
22300,22438.683,60.965589
22600,22787.404,57.776776
22900,23062.690,55.533639
23200,23148.228,59.479659
23500,23613.423,59.968450
23800,23958.816,64.463745
24100,24429.244,56.026958
24400,24602.696,71.137491
24700,24955.913,57.852540
25000,25133.915,63.551553
25300,25587.671,66.722245
25600,25852.687,66.460031
25900,26254.770,60.752382
26200,26457.862,64.853850
26500,26753.292,72.716422
26800,27170.753,63.899940
27100,27457.999,73.160308
27400,27808.734,62.737897
27700,28199.954,78.902286
28000,28512.326,70.529139
28300,28767.522,72.161444
28600,29099.012,75.867849
28900,29470.034,70.986830
29200,29679.295,66.710392
29500,30026.955,76.530179
29800,30261.287,71.546877
30100,30677.795,73.830730
30400,30942.541,66.830735
30700,31256.226,81.445505
31000,31708.957,94.063382
31300,31934.027,78.005480
31600,32126.490,66.648824
31900,32635.568,89.756904
32200,33004.289,81.321889
32500,33152.561,85.065675
32800,33680.489,79.765383
33100,33874.192,79.789794
33400,34178.039,72.258933
33700,34423.289,85.209783
34000,34870.606,91.102247
34300,35172.726,85.018020
34600,35450.386,84.736481
34900,35804.952,85.814136
35200,36297.250,96.026983
35500,36544.443,87.546952
35800,36880.429,89.697555
36100,37210.463,95.544176
36400,37384.958,96.538115
36700,37825.045,94.243323
37000,38111.949,97.724588
37300,38483.979,86.036325
37600,38822.196,93.710249
37900,39145.179,92.444708
38200,39412.659,101.521912
38500,39929.957,84.384557
38800,40074.920,91.074310
39100,40336.789,95.111399
39400,40668.171,88.323729
39700,41053.564,84.352058
40000,41293.113,99.651775
40300,41696.293,99.662706
40600,42184.869,103.295250
40900,42216.919,102.610461
41200,42675.908,95.674559
41500,43104.250,90.310360
41800,43385.237,101.850258
42100,43709.965,100.657517
42400,44014.549,114.512047
42700,44264.817,103.593011
43000,44857.529,87.975695
43300,44773.213,102.124887
43600,45297.525,100.124112
43900,45580.095,112.998225
44200,46161.908,119.788164
44500,46175.397,114.996533
44800,46597.929,118.000698
45100,46895.679,103.761280
45400,47506.664,103.057711
45700,47663.335,121.444387
46000,47972.847,98.872897
46300,48233.673,121.389685
46600,48624.659,126.444791
46900,48782.230,108.063074
47200,49139.116,127.862776
47500,49438.970,110.246889
47800,50035.098,117.742519
48100,50279.503,109.641514
48400,50675.795,122.323049
48700,51147.230,111.825632
49000,51159.856,125.673070
49300,51836.434,121.148396
49600,52132.673,103.866232
49900,52353.157,113.934683


==> results/karmed-WUCB-Setting1.txt <==
X,Y,Y_error
100,93.263,5.439889
400,242.146,15.125341
700,366.440,23.549023
1000,483.112,27.174484
1300,562.309,34.419305
1600,618.368,41.127529
1900,721.919,41.305965
2200,749.678,45.183331
2500,807.356,51.810439
2800,879.639,49.973737
3100,1024.880,59.250105
3400,1082.760,57.774797
3700,1032.334,60.567936
4000,1154.200,56.151432
4300,1185.197,59.351449
4600,1421.947,66.011089
4900,1384.338,74.248946
5200,1307.636,64.070813
5500,1474.599,65.926310
5800,1547.489,70.838489
6100,1432.639,76.129167
6400,1595.250,79.957806
6700,1373.848,87.839789
7000,1643.754,69.536201
7300,1665.847,80.945736
7600,1734.824,78.980562
7900,1541.283,96.434716
8200,1756.310,87.800896
8500,1785.351,80.043266
8800,1516.188,87.083790
9100,1800.732,97.689478
9400,1879.896,94.737596
9700,1945.635,96.425274
10000,1826.569,104.671111
10300,1990.226,90.065603
10600,2091.517,86.352788
10900,2028.948,85.663232
11200,2098.533,96.009103
11500,2137.558,93.462633
11800,2085.108,115.587705
12100,2267.485,113.048954
12400,2091.011,109.615995
12700,2073.707,120.355876
13000,2313.594,110.646291
13300,2245.122,117.864102
13600,2050.232,117.524486
13900,2315.854,108.600756
14200,2419.505,112.091878
14500,2181.778,116.909665
14800,2357.375,112.878648
15100,2374.442,130.664988
15400,2346.244,128.293150
15700,2401.392,130.213530
16000,2649.003,113.764699
16300,2377.444,114.859094
16600,2588.087,96.764005
16900,2507.000,122.135065
17200,2511.217,129.414740
17500,2665.126,117.819134
17800,2521.302,128.583013
18100,2690.288,114.422920
18400,2838.868,131.102474
18700,2921.236,121.553655
19000,2735.081,127.876035
19300,2760.041,123.460005
19600,2668.060,136.955841
19900,2792.894,125.965459
20200,2656.761,133.631348
20500,2601.275,138.981527
20800,2771.374,123.205889
21100,2749.045,137.548633
21400,2719.903,129.337208
21700,2800.382,125.330902
22000,2855.092,137.336829
22300,2879.175,147.917190
22600,3041.955,116.533039
22900,2879.917,130.007064
23200,2840.048,141.523354
23500,2936.988,142.357938
23800,2859.240,139.236404
24100,2766.382,149.841412
24400,3149.013,142.329999
24700,2916.480,154.656297
25000,2807.600,152.449063
25300,3060.068,149.469350
25600,3262.851,144.242677
25900,2948.253,148.886718
26200,3033.893,139.564962
26500,2865.211,151.840178
26800,3162.876,127.645522
27100,3427.284,127.358525
27400,3319.416,139.811911
27700,3175.154,161.705044
28000,3460.238,115.824419
28300,3267.911,144.907872
28600,3234.316,162.927178
28900,3132.384,149.639328
29200,3184.531,135.339598
29500,3346.737,150.971353
29800,3139.940,144.212928
30100,3119.769,165.664382
30400,3414.298,157.033223
30700,3556.098,156.036413
31000,3435.818,149.219792
31300,3135.420,166.839759
31600,3426.812,176.945573
31900,3287.002,149.339703
32200,3768.663,154.293415
32500,3364.378,160.504522
32800,3604.163,149.557653
33100,3464.083,153.141196
33400,3492.180,160.405935
33700,3468.198,148.999532
34000,3399.288,169.372772
34300,3360.904,171.867758
34600,3641.637,165.988555
34900,3592.560,159.263446
35200,3444.857,187.173081
35500,3562.911,151.770669
35800,3388.663,170.771730
36100,3669.734,182.754422
36400,3530.902,167.356041
36700,3794.939,182.370869
37000,3684.406,160.646371
37300,3575.560,153.200887
37600,3825.700,149.410925
37900,3795.343,172.691366
38200,3762.322,172.591994
38500,3625.244,181.300941
38800,3523.313,160.958810
39100,3780.030,194.904065
39400,3717.428,173.754564
39700,3738.981,163.709445
40000,3945.002,144.328976
40300,3771.361,185.446497
40600,4012.192,146.385525
40900,3751.090,164.799087
41200,3836.224,199.512614
41500,3699.011,188.564933
41800,3861.757,178.754633
42100,3504.525,193.120219
42400,4002.849,202.161892
42700,3708.995,173.086475
43000,3767.820,176.380939
43300,4233.898,148.275763
43600,4146.909,132.159800
43900,4208.567,124.549966
44200,3965.072,130.582215
44500,4390.371,125.649270
44800,4120.161,138.442723
45100,4391.450,129.598307
45400,4462.316,156.584805
45700,4404.976,134.968738
46000,4216.426,133.645749
46300,4302.842,140.751600
46600,4411.216,135.582825
46900,4422.785,148.926359
47200,4395.295,137.236072
47500,4424.505,135.005388
47800,4423.763,158.047466
48100,4425.753,147.069627
48400,4434.017,124.772707
48700,4678.389,134.470470
49000,4634.810,147.784942
49300,4200.033,163.840978
49600,4550.283,149.826569
49900,4493.651,151.704633


==> results/karmed-WUCB-Setting2.txt <==
X,Y,Y_error
100,96.204,5.513334
400,314.746,22.254019
700,542.802,40.561454
1000,680.894,53.845467
1300,907.170,69.114359
1600,930.011,86.374367
1900,1330.134,94.034810
2200,1506.572,122.557089
2500,1644.772,129.075396
2800,1676.480,131.197493
3100,1834.861,144.094916
3400,2132.286,169.912684
3700,2292.051,171.466097
4000,2437.464,169.522348
4300,2750.771,210.389150
4600,2468.687,203.325751
4900,2835.051,215.587560
5200,2997.892,238.796525
5500,3321.666,247.783259
5800,3306.486,239.448854
6100,3272.098,263.598130
6400,3863.641,282.223183
6700,3865.079,274.339864
7000,3899.090,298.229034
7300,4096.840,322.965403
7600,4356.011,323.996436
7900,3984.053,309.429626
8200,4550.164,351.761814
8500,5529.689,341.641073
8800,4923.974,408.055775
9100,4697.196,399.795613
9400,5261.742,378.948701
9700,5704.382,382.146504
10000,6170.962,413.592767
10300,6171.213,398.341923
10600,6224.343,468.347938
10900,5284.457,393.748015
11200,5748.357,512.527647
11500,6681.012,506.436321
11800,7677.299,530.164930
12100,6992.179,468.637216
12400,6268.695,533.371455
12700,7287.338,552.036222
13000,7073.131,557.324734
13300,6852.593,449.823870
13600,8093.124,578.651995
13900,7225.073,531.879063
14200,6925.399,587.784016
14500,8401.107,505.556773
14800,8031.631,590.598514
15100,8353.410,628.504634
15400,8175.461,579.242815
15700,9620.972,642.721999
16000,8873.118,711.006217
16300,8377.366,726.552708
16600,10132.623,643.946282
16900,8728.982,605.463324
17200,10224.637,742.620027
17500,10410.121,701.196661
17800,10225.176,854.692002
18100,10230.050,841.429380
18400,9448.923,719.456445
18700,10100.879,777.843587
19000,11295.834,837.636933
19300,11472.343,757.108609
19600,10568.555,728.064736
19900,10881.017,762.851773
20200,12044.947,860.959497
20500,13060.065,744.968905
20800,11458.746,802.686903
21100,12078.382,922.200630
21400,13021.109,844.472155
21700,12770.643,866.880070
22000,11725.489,730.290082
22300,11850.650,799.979267
22600,13643.227,838.655295
22900,13257.744,969.787134
23200,13439.775,905.518543
23500,12970.318,998.849056
23800,14120.130,890.559564
24100,12861.236,784.838886
24400,12320.682,881.043012
24700,14026.659,931.797830
25000,14386.566,847.972960
25300,13113.860,939.503298
25600,12283.830,982.872758
25900,14643.867,983.658991
26200,13261.413,943.801028
26500,15335.121,877.529036
26800,17035.684,1151.920150
27100,14789.387,932.251864
27400,15000.051,978.858745
27700,16229.952,1096.268462
28000,14814.261,1022.786021
28300,13940.167,810.242026
28600,14588.094,999.554912
28900,15180.535,1018.843271
29200,16398.926,965.798281
29500,13329.254,877.254504
29800,16264.844,1087.723601
30100,16589.590,1191.654466
30400,17129.352,1031.826360
30700,16236.877,976.603296
31000,18023.140,1133.934993
31300,15502.116,1052.717034
31600,17417.318,1169.883716
31900,17725.067,1296.021466
32200,17014.802,1320.574481
32500,20465.838,1282.485866
32800,19030.507,1316.236056
33100,18634.179,1393.222139
33400,19327.789,1233.206555
33700,18456.644,1480.777419
34000,18593.532,1222.797522
34300,17957.745,1171.438489
34600,18863.260,1212.619633
34900,19125.111,1214.429905
35200,19106.352,1131.757577
35500,17229.081,1248.575249
35800,16751.765,1130.396160
36100,20406.576,1585.119653
36400,19802.174,1206.926773
36700,20373.842,1153.650397
37000,19304.120,1473.492013
37300,20285.768,1312.075667
37600,19696.887,1247.716302
37900,19889.386,1284.445686
38200,21116.049,1267.250080
38500,22907.960,1602.947847
38800,21052.578,1578.026830
39100,21529.409,1495.647389
39400,19890.627,1287.340827
39700,20385.461,1369.939330
40000,18809.034,1593.576298
40300,23057.995,1552.507206
40600,23969.733,1427.065347
40900,22996.629,1594.564208
41200,22239.062,1106.124204
41500,24894.421,1611.028009
41800,21331.066,1238.634182
42100,21183.621,1188.624158
42400,22517.100,1731.451334
42700,22778.771,1095.701067
43000,21286.588,1499.906655
43300,23117.545,1274.253837
43600,21237.955,1393.782974
43900,24197.519,1491.434884
44200,22608.610,1573.682361
44500,28935.542,1721.139923
44800,26147.289,1796.916920
45100,23004.884,1327.656331
45400,22759.041,1284.784068
45700,25151.847,1781.567612
46000,23480.061,1417.986875
46300,28081.088,1697.562911
46600,26340.723,1398.953192
46900,26185.760,1736.600444
47200,27980.693,1902.071795
47500,23648.746,1346.527674
47800,25128.699,1672.043476
48100,26090.779,1740.604559
48400,24678.955,1697.629893
48700,26681.889,1509.434529
49000,24028.959,1267.393081
49300,29852.172,2041.884840
49600,25673.534,1718.452730
49900,27009.477,1513.120127

